Eigenvalues of doubly stochastic matrices in large orders

For $1\le k\le N$, every point in the convex hull of the $k$th roots of unity is an eigenvalue of some doubly stochastic matrix of order $N$. Perfect and Mirsky asked whether any other eigenvalues occur. We prove that the union of these polygons is the whole region for every $N\ge450$. Our pencil-and-paper proof for $N\ge10^{30}$ starts with an eigenvector $v$ of Euclidean norm one. Place one unit of mass at each coordinate $v_j$. If $Av=zv$, row $i$ draws mass $A_{ij}$ from each mark $v_j$, so the mass it receives has centre $zv_i$. The column sums ensure that each mark supplies one unit in total. It follows that the sum of the row variances is $1-|z|^2$. Since the regular $N$-gon contains the disk of radius $\cos(\pi/N)$, an eigenvalue outside the polygons would force this sum below $\sin^2(\pi/N)$. We use this bound to compare permutations of the outer marks and to follow a randomly chosen mark through a quarter turn. To reach $450$, we count marks between concentric circles and verify a finite set of inequalities by computer. We also determine the regions in orders five and six by computer-assisted proofs. At order five the full region is obtained by adding to the polygons the segments from the origin to two conjugate arcs traced by roots of quartic polynomials. At order six the square, pentagon and hexagon give the whole region.

==> README.txt <==
Submit the replacement of arXiv:2611.30905

1. Choose Replace for the existing paper on your arXiv author dashboard.
2. At Add Files, upload UPLOAD_THIS_perfect-mirsky_arxiv.zip. It places
   main.tex and its three TeX inputs at the archive root. The Python
   scripts, JSON/CSV data, input hashes and companion PDFs are already
   under anc/. arXiv uses this directory to identify ancillary material.
3. Select main.tex and pdfLaTeX. In the arXiv preview, compare the title,
   byline, last page and appendices with perfect-mirsky.pdf. In the uploaded
   files, check for anc/verify450.py and
   anc/small-orders/verify_small_orders.py.
4. Paste the fields from arxiv_metadata.txt. The PDF in this folder is the
   local preview. The inner source ZIP is the upload file.
5. After announcement, check the ancillary files link on the abstract
   page and download the complete source archive to check that the paths
   and data remain together. Readers can extract the source and begin
   from anc/README.txt to run Python.

The companion proofs are PDFs in anc/. Their editable TeX sources are in
the separate proof-and-code ZIP. arXiv stores ancillary files with the
corresponding article version and keeps its previous versions accessible.

If the Zenodo deposit has a DOI at the time of replacement, you can
append "The verification bundle is archived at https://doi.org/..."
to the Comments field, with the actual DOI URL. arXiv turns URLs there
into links.

Official instructions
https://info.arxiv.org/help/replace.html
https://info.arxiv.org/help/ancillary_files.html
https://info.arxiv.org/help/submit_tex.html
https://info.arxiv.org/help/prep.html


==> abstract.txt <==
For $1\le k\le N$, every point in the convex hull of the $k$th roots of unity is an eigenvalue of some doubly stochastic matrix of order $N$. Perfect and Mirsky asked whether any other eigenvalues occur. We prove that the union of these polygons is the whole region for every $N\ge450$. Our pencil-and-paper proof for $N\ge10^{30}$ starts with an eigenvector $v$ of Euclidean norm one. Place one unit of mass at each coordinate $v_j$. If $Av=zv$, row $i$ draws mass $A_{ij}$ from each mark $v_j$, so the mass it receives has centre $zv_i$. The column sums ensure that each mark supplies one unit in total. It follows that the sum of the row variances is $1-|z|^2$. Since the regular $N$-gon contains the disk of radius $\cos(\pi/N)$, an eigenvalue outside the polygons would force this sum below $\sin^2(\pi/N)$. We use this bound to compare permutations of the outer marks and to follow a randomly chosen mark through a quarter turn. To reach $450$, we count marks between concentric circles and verify a finite set of inequalities by computer. We also determine the regions in orders five and six by computer-assisted proofs. At order five the full region is obtained by adding to the polygons the segments from the origin to two conjugate arcs traced by roots of quartic polynomials. At order six the square, pentagon and hexagon give the whole region.


==> arxiv_metadata.txt <==
ARXIV REPLACEMENT METADATA
Prepared 24 November 2026

Existing record
---------------
arXiv:2611.30905
https://arxiv.org/abs/2611.30905
Use Replace on the existing record. Its public version was v1 at preparation.
The revised title is below.

Title
-----
Eigenvalues of doubly stochastic matrices in large orders

Authors
-------
Brecht Verbeken (1 and 2), Vincent Ginis (1, 2 and 3) ((1) Vrije Universiteit Brussel, Brussels, Belgium, (2) imec-SMIT, Vrije Universiteit Brussel, Brussels, Belgium, (3) Harvard University, Cambridge, USA)

Abstract
--------
For $1\le k\le N$, every point in the convex hull of the $k$th roots of unity is an eigenvalue of some doubly stochastic matrix of order $N$. Perfect and Mirsky asked whether any other eigenvalues occur. We prove that the union of these polygons is the whole region for every $N\ge450$. Our pencil-and-paper proof for $N\ge10^{30}$ starts with an eigenvector $v$ of Euclidean norm one. Place one unit of mass at each coordinate $v_j$. If $Av=zv$, row $i$ draws mass $A_{ij}$ from each mark $v_j$, so the mass it receives has centre $zv_i$. The column sums ensure that each mark supplies one unit in total. It follows that the sum of the row variances is $1-|z|^2$. Since the regular $N$-gon contains the disk of radius $\cos(\pi/N)$, an eigenvalue outside the polygons would force this sum below $\sin^2(\pi/N)$. We use this bound to compare permutations of the outer marks and to follow a randomly chosen mark through a quarter turn. To reach $450$, we count marks between concentric circles and verify a finite set of inequalities by computer. We also determine the regions in orders five and six by computer-assisted proofs. At order five the full region is obtained by adding to the polygons the segments from the origin to two conjugate arcs traced by roots of quartic polynomials. At order six the square, pentagon and hexagon give the whole region.

Comments
--------
58 pages, 8 figures, 12 references. Substantial revision with a new title. The present version proves the polygonal region in all orders $N\ge450$ and gives complete computer-assisted descriptions in orders five and six. Verification code and data are included as ancillary files.

Primary category
----------------
math.SP (Spectral Theory), retained from the existing record.

Cross-list
----------
Leave blank to retain the existing category listing.

MSC (2020)
----------
15B51, 15A18, 15A60

License
-------
CC BY 4.0, the license displayed on the existing record.
https://creativecommons.org/licenses/by/4.0/

Journal reference, external article DOI, report number and ACM class
--------------------------------------------------------------------
Leave blank. The Zenodo supplement DOI belongs to a separate record.

Author details for reference
----------------------------
Brecht Verbeken, affiliations 1 and 2
ORCID 0000-0002-7506-3298
Vincent Ginis, affiliations 1, 2 and 3
ORCID 0000-0003-0063-9608

1. Department of Business Technology and Operations, Data Analytics
   Laboratory, Vrije Universiteit Brussel (VUB), Brussels, Belgium.
2. imec-SMIT, Vrije Universiteit Brussel, Brussels, Belgium.
3. School of Engineering and Applied Sciences, Harvard University,
   Cambridge, Massachusetts, USA.

Source upload
-------------
UPLOAD_THIS_perfect-mirsky_arxiv.zip
Main TeX file: main.tex. Compiler: pdfLaTeX.
Use the default TeX Live release. The bibliography is in main.tex.
The copyable abstract has 1355 ASCII characters.

